On The Potential of The Fractal Geometry and The CNNs Ability to Encode it

The fractal dimension provides a statistical index of object complexity by studying how the pattern changes with the measuring scale. Although useful in several classification tasks, the fractal dimension is under-explored in deep learning applications. In this work, we investigate the features that are learned by deep models and we study whether these deep networks are able to encode features as complex and high-level as the fractal dimensions. Specifically, we conduct a correlation analysis experiment to show that deep networks are not able to extract such a feature in none of their layers. We combine our analytical study with a human evaluation to investigate the differences between deep learning networks and models that operate on the fractal feature solely. Moreover, we show the effectiveness of fractal features in applications where the object structure is crucial for the classification task. We empirically show that training a shallow network on fractal features achieves performance comparable, even superior in specific cases, to that of deep networks trained on raw data while requiring less computational resources. Fractals improved the accuracy of the classification by 30% on average while requiring up to 84% less time to train. We couple our empirical study with a complexity analysis of the computational cost of extracting the proposed fractal features, and we study its limitation.

==> densenet.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.028,0.066079449,0.016823341,0.027415143,0.014646421,0.049930851
2,0.028,0.066079449,0.016823341,0.27415143,0.014646421,0.049930851
3,0.013,0.101767283,0.539272557,0.078267398,0.022,0.7
4,0.025,0.046888469,0.059772378,0.095093365,0.437347557,0.104181306
5,0.013,0.101767283,0.039272557,0.078267398,0.024970554,0.074875815
6,0.022,0.060742123,0.019128306,0.029872612,0.01316546,0.044378772
7,0.025,0.046888469,0.059772378,0.095093365,0.065823258,0.104181306
8,0.025,0.046888469,0.059772378,0.095093365,0.065823258,0.104181306
9,0.035,0.03758692,0.067768363,0.212040938,0.065002075,0.128836559
10,0.035,0.03758692,0.067768363,0.212040938,0.065002075,0.128836559
11,0.007,0.03322538,0.039948521,0.085754377,0.035253625,0.074004665
12,0.007,0.03322538,0.039948521,0.085754377,0.035253625,0.074004665
13,0.022,0.060742123,0.019128306,0.029872612,0.01316546,0.044378772
14,0.022,0.060742123,0.019128306,0.029872612,0.01316546,0.044378772
15,0.0016,0.027040085,0.009238735,0.005067837,0.008462129,0.006888693
16,0.0016,0.027040085,0.009238735,0.050678373,0.008462129,0


==> densenet_cka.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.032095562,0.109281853,0.137928378,0.034423402,0.064751699,0.166648373
2,0.071069819,0.099893158,0.07701168,0.387795648,0.162087309,0.194230819
3,0.032785761,0.229638796,0.626295976,0.224683864,0.067767684,0.834816092
4,0.130735727,0.139712856,0.109727225,0.147404508,0.441025349,0.193460563
5,0.092730037,0.195932886,0.134358443,0.141619613,0.147155809,0.164108037
6,0.138377583,0.212565238,0.068392709,0.080080091,0.047553949,0.170535448
7,0.168302103,0.129999666,0.193134015,0.137936159,0.166933698,0.219358463
8,0.039964006,0.069273173,0.120503123,0.129076589,0.123439528,0.227265427
9,0.169900475,0.04966227,0.131387943,0.234978201,0.216384822,0.231111869
10,0.039650705,0.070484364,0.162726504,0.264551934,0.212608115,0.151649114
11,0.016774938,0.067671517,0.152023478,0.158026166,0.169988256,0.197664502
12,0.098873222,0.159349502,0.115936446,0.212082298,0.102939146,0.142764079
13,0.081908287,0.203545218,0.136146493,0.088020167,0.144621832,0.066115524
14,0.164928857,0.171118128,0.09818085,0.144384118,0.163739655,0.126589593
15,0.029509944,0.07138215,0.120926352,0.133609664,0.053778496,0.145514005
16,0.124150924,0.182977219,0.149857463,0.185614666,0.028199803,0.128970453

==> densenet_old.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.028,0.066079449,0.016823341,0.027415143,0.014646421,0.049930851
2,0.022,0.060742123,0.019128306,0.029872612,0.01316546,0.044378772
3,0.013,0.101767283,0.039272557,0.078267398,0.024970554,0.074875815
4,0.025,0.046888469,0.059772378,0.095093365,0.065823258,0.104181306
5,0.035,0.03758692,0.067768363,0.212040938,0.065002075,0.128836559
6,0.007,0.03322538,0.039948521,0.085754377,0.035253625,0.074004665
7,0.02,0.811641468,0.58246747,0.914788322,0.437347557,0.835791965
8,0.016,0.270400851,0.092387352,0.506783732,0.084621294,0.068886927

==> inception.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.033,0.064512373,0.050074208,0.002188905,0.022224942,0.109738197
2,0.083,0.061346351,0.58018611,1.061378296,0.846419848,0.62267545
3,0.083,0.961346351,0.08018611,0.61378296,0.464198481,0.089741111
4,0.022,0.152596464,0.013455706,0.135987594,0.180038612,0.01267545
5,0.022,0.152596464,0.013455706,0.135987594,0.180038612,0.02267545
6,0.022,0.152596464,0.013455706,0.135987594,0.180038612,0.062267545
7,0.013,0.198313897,0.179075308,0.16271673,0.07445906,0.2135144
8,0.025,0.094738516,0.019659087,0.161818159,0.16154276,0.195626182
9,0.035,0.111015831,0.246730767,0.229099955,0.204504925,0.197793441
10,0.035,0.111015831,0.246730767,0.229099955,0.204504925,0.197793441
11,0.035,0.111015831,0.246730767,0.290999549,0.204504925,0.197793441
12,0.037,0.040386691,0.154002952,0.008937599,0.013321123,0.184744138
13,0.037,0.040386691,0.154002952,0.08937599,0.013321123,0.184744138
14,0.049,0.009870442,0.043336562,0.092535151,0.047816012,0.058974293
15,0.049,0.009870442,0.043336562,0.092535151,0.047816012,0.058974293


==> inception_cka.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.045188507,0.129662806,0.167845892,0.122078826,0.033848823,0.222296256
2,0.172427542,0.203146354,0.680678024,1.136617452,0.897215989,0.760003099
3,0.197206776,1.088330909,0.190412704,0.683468678,0.59272558,0.139072954
4,0.154709436,0.234068864,0.052061131,0.197352623,0.2872166,0.021987031
5,0.143880468,0.218426706,0.067254246,0.140245621,0.232610296,0.062538907
6,0.149292265,0.272863774,0.122077038,0.270052726,0.31301099,0.16868757
7,0.039129722,0.330305414,0.255448862,0.237701838,0.14519267,0.25483272
8,0.052905836,0.184728697,0.042731953,0.29831412,0.228814499,0.328649761
9,0.097485586,0.213821222,0.355474121,0.306914804,0.218988814,0.345746714
10,0.057683875,0.18236695,0.263372391,0.281015793,0.212234309,0.208311518
11,0.156577683,0.162464147,0.371030324,0.381702896,0.273385192,0.241962294
12,0.133787736,0.166652057,0.246006648,0.011107213,0.123747737,0.191253665
13,0.109178221,0.087674913,0.275551106,0.231423582,0.06977943,0.22380896
14,0.121853408,0.023909295,0.066042624,0.119746489,0.088451626,0.168870477
15,0.174776615,0.151496826,0.080545728,0.126522544,0.088281459,0.196904809

==> inception_old.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.033,0.064512373,0.050074208,0.002188905,0.022224942,0.109738197
2,0.022,0.152596464,0.013455706,0.135987594,0.180038612,0.062267545
3,0.013,0.198313897,0.179075308,0.16271673,0.07445906,0.2135144
4,0.025,0.094738516,0.019659087,0.161818159,0.16154276,0.195626182
5,0.035,0.111015831,0.246730767,0.290999549,0.204504925,0.197793441
6,0.037,0.040386691,0.154002952,0.08937599,0.013321123,0.184744138
7,0.083,0.961346351,0.58018611,1.061378296,0.464198481,0.897411112
8,0.049,0.009870442,0.043336562,0.092535151,0.047816012,0.058974293

==> resnet.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.045,0.04347726,0.01096255,0.020408304,0.008167475,0.0293938
2,0.037,0.003691041,0.15349864,0.02437694,0.343048748,0.074648733
3,0.0037,0.036910409,0.001534986,0.243769404,0.001430487,0.174648733
4,0.031,0.037947076,0.014032321,0.028087425,0.010696975,0.031002664
5,0.041,0.012873073,0.04030664,0.053658242,0.00146887,0.00124859
6,0.041,0.197482657,0.074030664,0.053658242,0.00146887,0.00124859
7,0.041,0.012873073,0.0030664,0.053658242,0.00146887,0.00124859
8,0.016,0.012873073,0.031450295,0.102381839,0.014005748,0.009603984
9,0.031,0.037947076,0.014032321,0.028087425,0.010696975,0.031002664
10,0.031,0.037947076,0.014032321,0.028087425,0.010696975,0.031002664
11,0.031,0.037947076,0.014032321,0.028087425,0.010696975,0.031002664
12,0.035,0.021895615,0.025954984,0.047633759,0.019088337,0.046919074
13,0.038,0.016620764,0.024608666,0.039584913,0.018902164,0.039628664
14,0.038,0.016620764,0.024608666,0.039584913,0.018902164,0.039628664
15,0.049,0.057611202,0.025837804,0.054382025,0.020673578,0.002032887


==> resnet_cka.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.139071697,0.160248669,0.139987646,0.073006357,0.107916325,0.144999398
2,0.053098907,0.103420872,0.213183799,0.061956904,0.450685074,0.096406709
3,0.099094534,0.171318322,0.052963013,0.287831677,0.07695589,0.288233439
4,0.144508154,0.045239304,0.099169852,0.0679508,0.046280497,0.074438209
5,0.067957168,0.153683119,0.145499952,0.125255525,0.154164631,0.099187457
6,0.168926231,0.335718402,0.213015046,0.079761643,0.061287315,0.060422816
7,0.182437644,0.10251453,0.064673625,0.074514213,0.078965406,0.081735587
8,0.137398774,0.127145931,0.058608588,0.131647081,0.039293226,0.050928548
9,0.101922221,0.087858562,0.037469507,0.139558013,0.07425605,0.145514184
10,0.056033141,0.14041132,0.14899889,0.082433606,0.031349543,0.135660157
11,0.092715523,0.117397902,0.048223407,0.07581902,0.071573202,0.061088606
12,0.058920945,0.163994258,0.168537405,0.170502831,0.132492231,0.068574941
13,0.045714936,0.0758906,0.058539111,0.132543779,0.096874049,0.174420321
14,0.052865318,0.040871244,0.066474239,0.042948484,0.118704333,0.166991293
15,0.178469664,0.080428854,0.075800456,0.097795239,0.068708101,0.062910167

==> resnet_old.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.045,0.04347726,0.01096255,0.020408304,0.008167475,0.0293938
2,0.041,0.128730725,0.074030664,0.103658242,0.046887001,0.124858996
3,0.031,0.037947076,0.014032321,0.028087425,0.010696975,0.031002664
4,0.016,0.107482657,0.031450295,0.102381839,0.040057482,0.096039835
5,0.035,0.021895615,0.025954984,0.047633759,0.019088337,0.046919074
6,0.037,0.036910409,0.15349864,0.243769404,0.143048748,0.174648733
7,0.038,0.016620764,0.024608666,0.039584913,0.018902164,0.039628664
8,0.049,0.057611202,0.025837804,0.543820252,0.020673578,0.02032887

==> vgg.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.082,0.129926835,0.148295091,0.027445116,0.023154259,0.206555759
2,0.0022,0.998493256,0.635053042,0.069281739,0.512368109,0.906912282
3,0.022,0.099849326,0.00635053,1.069281739,0.021512368,0.690691228
4,0.078,0.23094197,0.035342615,0.164655223,0.188584586,0.090805822
5,0.069,0.270825638,0.193977762,0.190017976,0.140356311,0.214120823
6,0.078,0.23094197,0.035342615,0.164655223,0.188584586,0.090805822
7,0.069,0.270825638,0.193977762,0.190017976,0.140356311,0.214120823
8,0.078,0.23094197,0.035342615,0.164655223,0.188584586,0.090805822
9,0.069,0.270825638,0.193977762,0.190017976,0.140356311,0.214120823
10,0.079,0.166652259,0.109538624,0.17389737,0.198845481,0.196604946
11,0.095,0.138683076,0.266966039,0.159206254,0.208867057,0.219305069
12,0.084,0.0689411,0.20094423,0.181126486,0.086409669,0.189462616
13,0.095,0.138683076,0.266966039,0.139206254,0.208867057,0.219305069
14,0.095,0.138683076,0.266966039,0.139206254,0.208867057,0.219305069
15,0.084,0.0689411,0.20094423,0.181126486,0.086409669,0.189462616


==> vgg_cka.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.012748578,0.207881439,0.236773496,0.046833583,0.085460287,0.235889204
2,0.128246438,1.12005736,0.711512491,0.120834544,0.585603842,1.026948867
3,0.147529335,0.137304069,0.151736679,1.088109243,0.112319367,0.783099608
4,0.11191244,0.312692959,0.171679488,0.171057955,0.249458738,0.172013019
5,0.215404692,0.338159759,0.274234947,0.295438748,0.160731919,0.359331819
6,0.148848647,0.32556924,0.099290633,0.316294749,0.266105337,0.134300691
7,0.141142669,0.351485379,0.285352465,0.225197822,0.297793155,0.243454486
8,0.195578449,0.34834843,0.065595045,0.179367301,0.338263826,0.150589665
9,0.09917102,0.353324827,0.340040122,0.277330091,0.22338575,0.237902385
10,0.222671589,0.233481031,0.25643378,0.294240345,0.332966931,0.343137247
11,0.11314011,0.192879735,0.3617451,0.19064311,0.220338814,0.225749502
12,0.238974757,0.143885368,0.242413237,0.281010553,0.196290165,0.262425311
13,0.224234507,0.225422175,0.360170163,0.271135923,0.331504315,0.23406419
14,0.206994655,0.198189529,0.304949446,0.263899933,0.241297661,0.272423085
15,0.228405697,0.218048786,0.253264769,0.183956648,0.121716832,0.308773873

==> vgg_old.csv <==
,fractals,glcm,harris,hog,prewitt_h,prewitt_v
1,0.082,0.129926835,0.148295091,0.027445116,0.023154259,0.206555759
2,0.078,0.23094197,0.035342615,0.164655223,0.188584586,0.090805822
3,0.069,0.270825638,0.193977762,0.190017976,0.140356311,0.214120823
4,0.079,0.166652259,0.109538624,0.17389737,0.198845481,0.196604946
5,0.095,0.138683076,0.266966039,0.359206254,0.208867057,0.219305069
6,0.084,0.0689411,0.20094423,0.181126486,0.086409669,0.189462616
7,0.022,0.998493256,0.635053042,1.069281739,0.512368109,0.906912282
